Optimizing Data Intensive Flows for Networks on Chips

Data flow analysis and optimization is considered for homogeneous rectangular mesh networks. We propose a flow matrix equation which allows a closed-form characterization of the nature of the minimal time solution, speedup and a simple method to determine when and how much load to distribute to processors. We also propose a rigorous mathematical proof about the flow matrix optimal solution existence and that the solution is unique. The methodology introduced here is applicable to many interconnection networks and switching protocols (as an example we examine toroidal networks and hypercube networks in this paper). An important application is improving chip area and chip scalability for networks on chips processing divisible style loads.

==> readme.txt <==
SCS proceedings Latex style

The SCS proceedings style is usually adapted each year for different conferences. Thus you have to make sure that you are using the style for the current year.

The style comprises the following files which you should never change:

scsproc.sty
scsproc.bst
scspaperproc.cls
scsprocbib.tex

Note that the copyright notice *must* be properly set by the author. In case there are any questions about this, please contact your respective conference or symposium chair.

